ICE: Identify and Compare Event Sequence Sets through Multi-Scale Matrix and Unit Visualizations

Comparative analysis of event sequence data is essential in many application domains, such as website design and medical care. However, analysts often face two challenges: they may not always know which sets of event sequences in the data are useful to compare, and the comparison needs to be achieved at different granularity, due to the volume and complexity of the data. This paper presents, ICE, an interactive visualization that allows analysts to explore an event sequence dataset, and identify promising sets of event sequences to compare at both the pattern and sequence levels. More specifically, ICE incorporates a multi-level matrix-based visualization for browsing the entire dataset based on the prefixes and suffixes of sequences. To support comparison at multiple levels, ICE employs the unit visualization technique, and we further explore the design space of unit visualizations for event sequence comparison tasks. Finally, we demonstrate the effectiveness of ICE with three real-world datasets from different domains.

==> path.txt <==
diff --git a/sample.bib b/sample.bib
index 3ba57bc..eadc083 100644
--- a/sample.bib
+++ b/sample.bib
@@ -642,20 +642,4 @@
   url      = {https://journals.ub.uni-heidelberg.de/index.php/dah/article/view/33530},
 }
 
-@InProceedings{Wang2006,
-  author    = {Wang, Weixin and Wang, Hui and Dai, Guozhong and Wang, Hongan},
-  title     = {Visualization of Large Hierarchical Data by Circle Packing},
-  booktitle = {Proceedings of the SIGCHI Conference on Human Factors in Computing Systems},
-  year      = {2006},
-  series    = {CHI '06},
-  pages     = {517--520},
-  acmid     = {1124851},
-  doi       = {10.1145/1124772.1124851},
-  isbn      = {1-59593-372-7},
-  keywords  = {circle packing, file system, nested circles, tree visualization},
-  location  = {Montr\&\#233;al, Qu\&\#233;bec, Canada},
-  numpages  = {4},
-  url       = {http://doi.acm.org/10.1145/1124772.1124851},
-}
-
 @Comment{jabref-meta: databaseType:bibtex;}
diff --git a/src/designtasks.tex b/src/designtasks.tex
index 43a7171..b306f6f 100644
--- a/src/designtasks.tex
+++ b/src/designtasks.tex
@@ -59,49 +59,18 @@ These patterns can be viewed in \textit{summary} or \textit{compared} individual
 
 We should therefore let analysts review an ensemble of all patterns. 
 To allow analysts easily identify and compare patterns of interest, patterns should be \textit{arranged} and \textit{aggregated} to reflect their relationships in summary. 
-Techniques such as clustering, aggregation, sorting can be applied in the arrangement.
-One pattern can relate to sequences from different sets, and the proportion of each set should be explicitly \textit{encoded} to ease the comparison of two sets referring to that pattern.
+Techniques such as clustering, aggregation, sorting can be applied in arrangement.
+One pattern can relate to sequences from different sets, and the proportion of each set should be explicitly \textit{encoded} to ease the comparison of two sets referring to one pattern.
 
 % For an individual pattern, it should distinguish 
 
-\textbf{T4: Compare sequences within one pattern.}
-
-\textit{Why: discover $\rightarrow$  locate $\rightarrow$  compare}
-
-In addition to comparing two sets at a higher level, analysts might want to dig into raw sequences in the pattern\textquotesingle s support set. 
-They will want to \textit{discover} the connections between patterns and sequences, \textit{locate} individual events with significance, and \textit{compare} sequences based on key events. 
-
-
-\textit{How: select + import + arrange + change}
-
-After analysts \textit{select} one pattern of interest, the associated sequences should be \textit{imported} and \textit{arranged} according to individual events.
-To assist comparison, analysts should be able to \textit{change} the focused events to alter the arrangement of sequences. 
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
-
+\textbf{T4: Understand sequence distribution between two cohorts.}
+\textit{Why:}
 
+In addition to comparing two sets at a higher level, analysts might want to 
 
+The system should allow analysts to 
+\textit{How:}
 
+This is done by 
 
diff --git a/src/intro.tex b/src/intro.tex
index 3e139f2..896d9c8 100644
--- a/src/intro.tex
+++ b/src/intro.tex
@@ -1,23 +1,19 @@
-%-*- root: ../template.tex -*-
-
-%\section{Introduction} \label{sec:intro}
-
-Event sequence data is commonly found in many areas. For example, in health care, electronic health records (EHR) store the symptoms, treatments, and outcomes of each patient in a temporal order~\cite{Wongsuphasawat2012}; in website management, users' browsing behavior at each page is logged as sequences, \ie, clickstreams~\cite{Liu2017a}. 
-In practice, analysts often seek to compare different sets of event sequences to obtain insights. 
-Consider two event sequences of patents' symptoms with different outcomes: death and recover, doctors would like to know what are the key symptoms leading to the results?
-Also, consider clickstreams of users on an e-commerce website, analysts may ask: what are the key characteristics of behaviors between users who started with different landing pages?
-
-However, it is often challenging to perform such comparison tasks mainly due to two issues. 
-The first one is related to ``What to compare?'' In many cases, analysts may not know exactly which two sets of event sequences are meaningful to compare in a dataset. It is iterative and exploratory for the process of locating interesting subsets of data for comparison. Nonetheless, most related systems assume users understand the data well and have clear purposes about what to compare~\cite{Hibino1997,Monroe2013a,Jin2010,Krause2016}.
-
-The second challenge is related to ``How to compare?'' As tasks and goals are diverse in practice, the comparison is usually needed at different granularity with flexibility. At a higher level, analysts may be interested in how frequent patterns differ in two sets of event sequences; and at a lower level, raw sequences are explored and compared in detail. But existing systems mostly focus on comparing either raw sequences~\cite{Wongsuphasawat2009,Du2016,Zhao2015,Malik2015} or patterns~\cite{Polack2015}, lacking the support of flexible comparison from different levels and perspectives.
-
-% While such comparison is beneficial in many domains, analysts may find it challenging in two main aspects. 
-% First, selecting two sets of event sequences to compare can be both purposeful and exploratory. 
-% On one hand, analysts may know exactly which two groups to compare for some purpose. 
-% On the other hand, they expect to discover insights beyond their knowledge.
-% Thus, it is desirable to allow analysts to 1) locate groups of \textit{known} sequences with ease, and 2) explore the entire dataset to identify interesting \textit{unknown} sequences using graphical interface.
-% Second, comparison differs in granularity. On a great scale, analysts are interested in comparing common patterns exist in the two groups. And on a finer granularity, they would like to exploit and compare raw sequences of different groups. 
+% \onecolumn
+\section{Introduction}
+\label{sec:intro}
+
+Event sequence data is commonly found in many areas. For example, in health care, electronic health records (EHR) store the symptoms, medications, and outcomes of each patient. While in website management, users’ browsing behavior at each page is logged as clickstreams.
+
+Analysts often seek to compare event sequences under different conditions to get insights. 
+Consider an EHR dataset presenting symptoms of a group of patients with the same disease. An event sequence contains symptoms of a patient that were first observed by a doctor, and the ending events are outcome measurement (e.g., if they survived or not). Analysts would like to know, what are key symptoms that lead to death or recover~\cite{Wongsuphasawat2012}?
+Similarly, consider a dataset containing information about user clicks in an e-commerce website, where clicks are events and the starting events are websites that users enter from. Analysts may ask, what is the key difference in behavior between users from different entry points?
+	
+While such comparison is beneficial in many domains, analysts may find it challenging in two main aspects. 
+First, selecting two sets of event sequences to compare can be both purposeful and exploratory. 
+On one hand, analysts may know exactly which two groups to compare for some purpose. 
+On the other hand, they expect to discover insights beyond their knowledge.
+Thus, it is desirable to allow analysts to 1) locate groups of \textit{known} sequences with ease, and 2) explore the entire dataset to identify interesting \textit{unknown} sequences using graphical interface.
+Second, comparison differs in granularity. On a great scale, analysts are interested in comparing common patterns exist in the two groups. And on a finer granularity, they would like to exploit and compare raw sequences of different groups. 
 
 % Raw dataset is noisy. Analysts are interested in common patterns shared in the dataset. However, large amount of low-frequent events hinder analysts from capturing and comparing key patterns among sequences.
 % Event sequences vary in length. For example, in web-log analysis, one sequence can be composed with hundreds of click events. It can also appear with only a few events. Various sequence length make the comparison more complex.
@@ -25,24 +21,18 @@ The second challenge is related to ``How to compare?'' As tasks and goals are di
 
 % Visualization has been proven effective in event sequence summarization to provide a general understanding for the entire dataset~\cite{}. However, none of them focus on the comparison of two sets of event sequences. 
 
-% Visualization has been proven effective in event sequence query~\cite{Hibino1997,Monroe2013a,Jin2010,Krause2016}. However, all of them assume that users understand the dataset well and conduct query purposefully. They lack interface to help users browse the dataset and form the query with exploration. 
-% Visualization techniques for comparing event sequences are under-exploited. As far as we know, some research has only been done in comparing individual sequences~\cite{Wongsuphasawat2009,Du2016} or raw sequences~\cite{Zhao2015,Malik2015}. None of them support comparison at both the raw sequence level and the higher level, \ie, common patterns.
-
-To address these challenges, we present \name{}, a visualization that allows analysts to explore an event sequence dataset and identify sets of sequences to compare at different granularity including frequent patterns and raw sequences.
-We propose a multi-scale matrix-based visualization with its rows and columns corresponding to the nodes of the prefix and postfix trees constructed from the event sequences, and thus each cell in the matrix represents sequences starting and ending with specific events in particular orders. This provides a visual summarization of the data, so analysts could explore event sequences by tracing them from both directions and select interesting subsets of data to compare.
-We employ a unit visualization approach~\cite{Park2017} to support the comparison of event sequences data at different levels, and explore the design space of such technique. This approach offers the flexibility of grouping and positioning the basic units (\ie, each unit is a sequence) in many ways, such as grouped by common patterns and placed in 2D based on similarity, to serve analysts' diverse comparison goals.
+Visualization has been proven effective in event sequence query~\cite{Hibino1997,Monroe2013a,Jin2010,Krause2016}. However, all of them assume that users understand the dataset well and conduct query purposefully. They lack interface to help users browse the dataset and form the query with exploration. 
+Visualization techniques for comparing event sequences are under-exploited. As far as we know, some research has only been done in comparing individual sequences~\cite{Wongsuphasawat2009,Du2016} or raw sequences~\cite{Zhao2015,Malik2015}. None of them support comparison at both the raw sequence level and the higher level, \ie, common patterns.
 
-To evaluate \name{}, we conduct two in-depth case studies with real-world datasets, including \siwei{not yet decided...}
-The results indicate...
 
-% To address these challenges, we explore visualization designs for exploratory query and comparison of event sequence dataset at different granularity.
-% Our primary contribution is the visualization and interaction design for comparing event sequences at different levels. 
-% We employ unit visualization techniques, and explore the design space of them in the comparison of event sequences at both pattern level and sequence level.
-% % To facilitate exploratory query, we . 
-% While the scope of event sequence query is broad, we focus on querying event sequences with certain starts and/or ends, which is commonly required by many domains, such as medical applications~\cite{Perer2013,Wongsuphasawat2011}, sports analysis~\cite{Wongsuphasawat2012}, and web-log analysis~\cite{Zhao2015}, etc. 
-% We proposed a matrix-based design where the rows and columns are consolidated with a prefix tree and a postfix tree, respectively. Each tree is constructed from the event sequence dataset. 
-% Users are able to explore the dataset from the perspective of starts and ends, and select and compare groups of event sequences with certain criteria.
-% Finally, we conduct two in-depth case studies to demonstrate the effectiveness of \name\ with real-world datasets, including \siwei{not yet decided}
+To address these challenges, we explore visualization designs for exploratory query and comparison of event sequence dataset at different granularity.
+Our primary contribution is the visualization and interaction design for comparing event sequences at different levels. 
+We employ unit visualization techniques, and explore the design space of them in the comparison of event sequences at both pattern level and sequence level.
+% To facilitate exploratory query, we . 
+While the scope of event sequence query is broad, we focus on querying event sequences with certain starts and/or ends, which is commonly required by many domains, such as medical applications~\cite{Perer2013,Wongsuphasawat2011}, sports analysis~\cite{Wongsuphasawat2012}, and web-log analysis~\cite{Zhao2015}, etc. 
+We proposed a matrix-based design where the rows and columns are consolidated with a prefix tree and a postfix tree, respectively. Each tree is constructed from the event sequence dataset. 
+Users are able to explore the dataset from the perspective of starts and ends, and select and compare groups of event sequences with certain criteria.
+Finally, we conduct two in-depth case studies to demonstrate the effectiveness of \name\ with real-world datasets, including \siwei{not yet decided}
 
 % Needs for comparison first, in the comparison, we want to compare from starts and ends.
  
diff --git a/src/relatedwork.tex b/src/relatedwork.tex
index 97672bc..c272d1d 100644
--- a/src/relatedwork.tex
+++ b/src/relatedwork.tex
@@ -1,45 +1,22 @@
-%-*- root: ../template.tex -*-
-
 \section{Related Work}
-Our work is closely related to visual summarization, query, and comparison of event sequences. 
-Besides, our design is inspired by the unit visualization. We review the state of the art of these aspects in order. 
+Our work closely relates to visual query and comparison of event sequences.
+Besides, we are inspired by visualization techniques for event sequence summarization, and previous work in exploring design space for unit visualizations. 
 % \siwei{not yet decided whether to include pixel-based design}
 
 
-\subsection{Visual summarization of event sequence datasets}
-To obtain a high-level overview of paths and volume of event sequences, some work has extracted tree-like branching structures~\cite{Wongsuphasawat2011,Liu2017,Shen2012,Monroe2013}, and illustrate the structures using icicle plots~\cite{Kruskal1983} or node-link diagrams. 
-% such as LifeFlow~\cite{}, CoreFlow~\cite{}, EventFlow~\cite{}, and TrailExplorer~\cite{}. 
-Others consolidate event sequences into a transition graph to demonstrate event flows, for example, OutFlow~\cite{Wongsuphasawat2012}, CareFlow~\cite{Perer2013}, and DecisionFlow~\cite{Gotz2014}.
-
-An increasing number of visualization systems incorporates analytical approaches to understand common patterns shared by event sequences.
-FP-Viz~\cite{Leung2009} is one of the early systems, which visualizes frequent patterns using a Sunburst diagram. 
-Wang \etal\cite{Wang2016} and Vrotsou \etal\cite{Vrotsou2009} mined dominating user behaviors from clickstream data and further presented them using intuitive visualization, such as node-link diagram and circle packing layout~\cite{Wang2006}.
-% \jian{what intuitive viz?}
-Wei \etal\cite{Wei2012} proposed an overview visualization of clusters in clickstream data with a Self-Organizing Map.
-Similarly, WebCANVAS~\cite{Cadez2003}, LogView~\cite{Makanju2008} were designed to show the hierarchical structure generated by sequence clustering methods.
-Recently, Liu \etal\cite{Liu2017a} proposed a three-stages analysis pipeline for event sequence analysis. 
-In their work, patterns are displayed using glyph and sequences are shown as alignment of a series of events.
-
-% \jian{no viz? seems lacking info}
-
-The design of \name\ were inspired by many of the above visualization. Although comparing two sets of event sequences could be supported by creating two instances of these techniques, the process may be cumbersome as they are not designed specifically for comparison tasks, which is our focus in this paper.
-
-% The design of \name\ has been inspired by many of the above visualization. 
-% And we focus on comparing two groups of event sequences at both pattern level and sequence level.
-
 \subsection{Visual query of event sequences}
-The increasing volume of event sequences has created an overarching need for querying meaningful records. 
-Several techniques~\cite{Hibino1997,Monroe2013a,Jin2010,Krause2016} were proposed to allow users to define queries based on interval, event absence, and other temporal constraint of events. 
-However, these approaches do not support constructing queries by specifying starting or ending events. 
-Outflow and CareFlow~\cite{Wongsuphasawat2012,Perer2013} offer the specification of ending events and the exploration of pathways associated with these results. 
-DecisionFlow~\cite{Gotz2014} moves one step forward to support querying with preconditions (starting events) and outcomes (ending events).
-% Although close to our approach, these systems do not support searching of preconditions and outcome at multiple levels.
-To augment expressiveness, Eventpad~\cite{Cappers2018} and (s$\vert$qu)eries~\cite{Zgraggen2015} enable users to visually construct regular expressions for event sequence query.
 
-These techniques are effective when users know what events to specify in their queries. However, in many scenarios, users lack of such knowledge about the data.
-%for finding known sequences of interest. However, analysts need to be well aware of available event space and the characteristics of each event. 
-\name{} offers a matrix-based visualization to provide a visual summarization of the entire data from the perspectives of starting and ending events. 
-%Analysts are able to locate \textit{known} sequences and explore \textit{unknown} sequences using visual interface.
+The increasing volume of event sequences has created an overarching need to query for meaningful records. 
+Several techniques~\cite{Hibino1997,Monroe2013a,Jin2010,Krause2016} are proposed to allow users to define queries based on interval, event absence, and other temporal constraint. 
+However, these approaches do not support constructing queries by identifying starting and ending events. 
+Outflow and CareFlow~\cite{Wongsuphasawat2012,Perer2013} use interactions techniques to specify ending events and exploit pathways associated with the ends. 
+DecisionFlow~\cite{Gotz2014} moves one step forward that supports query by specifying preconditions (starting events) and outcome (ending events).
+% Although close to our approach, these systems do not support searching of preconditions and outcome at multiple levels.
+To augment expressiveness, 
+Eventpad~\cite{Cappers2018} and (s$\vert$qu)eries~\cite{Zgraggen2015} enable users to visually construct regular expressions for multivariate event sequence query.
+They are effective for finding known sequences of interest. However, analysts need to be well aware of available event space and the characteristics of each event. 
+In \name, we introduce a matrix-based design to provide an overview of the entire dataset from the perspective of start and end. 
+Analysts are able to locate \textit{known} sequences and explore \textit{unknown} sequences using visual interface.
 
 
 \subsection{Visual comparison of event sequences}
@@ -49,37 +26,45 @@ These techniques are effective when users know what events to specify in their q
 
 Visual comparison of event sequences are under-exploited in the literature.
 Some work targets at comparing individual event sequences. For example,
-Similan~\cite{Wongsuphasawat2009} and EventAction~\cite{Du2016} employ similarity measures to identify similar sequences and present the sequences side by side. 
-Another example is TimeSlice~\cite{Zhao2012}, which provides exploration and comparison of faceted events sequences. Although useful, these techniques are not adequate for comparing two sets of event sequences.
-%Recently, MatrixWave~\cite{Zhao2015} and CoCo~\cite{Malik2015,Malik2016} are proposed to compare two groups of event sequences. 
-To support such comparison task, MatrixWave~\cite{Zhao2015} utilizes a series of transition matrices, and CoCo~\cite{Malik2015,Malik2016} can be used to compare event sequence sets based on predefined metrics, \jian{such as...}. 
-TimeStitch~\cite{Polack2015} is designed for discovering and comparing cohorts \jian{how?} defined by frequent patterns. 
-
-The above techniques focus on the comparison of either raw sequences or frequent patterns, whereas \name{} supports comparing sets of event sequences at different granularity. With much flexibility, individual sequences can be organized in patterns and displayed in a range of layouts, and can be then further explored by analysts.
-% At a higher level, \name\ extract and compare common patterns in the two datasets. 
-% After users identify patterns of interest, they are able to dig into raw sequences at a lower level.
-
-
-\subsection{Design space of unit visualization}
-
-% <<<<<<< HEAD
-% Unit visualizations are a family of visualization techniques. 
-% According to Part \etal\textquotesingle s presentation~\cite{Park2017}, unit visualizations are defined as ``visualizations that maintain the identity property of its visual marks, i.e., where each visual mark is a unique entity that is associated with a corresponding unique data item.'' 
-% Many related work has been proposed in recent years, such as SandDance~\cite{Drucker2015}, Squares~\cite{Ren2017}, Gatherplots~\cite{Park2016}, and Past Visions~\cite{Glinka2016}, etc.
-% In this paper, we explore the design space of unit visualizations in comparing two event sequence dataset. 
-% Oelke \etal~\cite{Oelke2011} discussed different approaches for visual boosting in unit visualizations.
-% Drucker and Fernandez~\cite{Drucker2015} characterized the design space of unit visualizations and proposed a  unifying framework to support the creation of common types of unit visualizations.
-% Similarly, Park \etal~\cite{Park2017} proposed a grammar for unit visualizations named ATOM. The expressive power of ATOM enables it to describe unit visualizations with various complexity. 
-% Our work borrows some of the ideas in ATOM~\cite{Park2017}, and moves one step forward in mapping the layout of unit visualizations to tasks in event sequence comparison.
-% =======
-According to Part \etal~\cite{Park2017}, the unit visualization is defined as ``visualizations that maintain the identity property of its visual marks, i.e., where each visual mark is a unique entity that is associated with a corresponding unique data item.'' Many systems based on this approach were proposed in recent years, such as SandDance~\cite{Drucker2015}, Squares~\cite{Ren2017}, Gatherplots~\cite{Park2016}, and Past Visions~\cite{Glinka2016}.
-Oelke \etal~\cite{Oelke2011} discussed different approaches for visual boosting in unit visualization.
-Drucker and Fernandez~\cite{Drucker2015} characterized the design space of unit visualization and proposed a unifying framework to support creating common types of unit visualization.
-Similarly, Park \etal~\cite{Park2017} proposed a grammar for unit visualization named ATOM. The expressive power of ATOM enables it to describe unit visualizations with various complexity. 
-% >>>>>>> 20d316006578a07fedea7c003e0511218ace54ec
-
-In this paper, we explore the design space of unit visualization for comparing two sets of event sequences.
-Our work borrows some of the ideas in ATOM~\cite{Park2017}, and moves one step forward in mapping the layout of unit visualization to event sequence comparison tasks.
+Similan~\cite{Wongsuphasawat2009} and EventAction~\cite{Du2016} propose similarity measure to identify similar sequences given the target, and present sequences side by side. 
+Another example is TimeSlice~\cite{Zhao2012}, which provides exploration and comparison of faceted events sequences. Although useful, these techniques can not be applied to comparing two sets of event sequences.
+Recently, MatrixWave~\cite{Zhao2015} and CoCo~\cite{Malik2015,Malik2016} were proposed to compare two groups of event sequences. 
+More specifically, MatrixWave compares volume of events and sequences between two datasets while CoCo compares two datasets according to predefined metrics.
+TimeStitch~\cite{Polack2015} is designed to discover and compare cohort which are defined by frequent patterns. 
+Above techniques focus on the comparison of either raw sequences or frequent patterns.
+In contrast, we compare two sets of event sequences at two different levels. 
+At a higher level, \name\ extract and compare common patterns in the two datasets. 
+After users identify patterns of interest, they are able to dig into raw sequences at a lower level.
+
+
+
+\subsection{Summarization of event sequence dataset}
+To have a high-level overview of paths and volume of event sequences, some work has extracted tree-like branching structure from the dataset~\cite{Wongsuphasawat2011,Liu2017,Shen2012,Monroe2013}, and illustrate the structure using icicle-based diagram~\cite{Kruskal1983} or node-link visualization. 
+% such as LifeFlow~\cite{}, CoreFlow~\cite{}, EventFlow~\cite{}, and TrailExplorer~\cite{}. 
+Others consolidate event sequences into a transition graph to demonstrate event flows. Example work is OutFlow~\cite{Wongsuphasawat2012}, CareFlow~\cite{Perer2013}, and DecisionFlow~\cite{Gotz2014}.
+Comparison of two groups of event sequences can be facilitated by using two instances of the aforementioned visual analytics systems. However, comparison is not naturally supported by these techniques.
+
+An increasing number of visual analytics systems incorporate analytical approaches to understand common patterns shared by event sequences.
+FP-Viz~\cite{Leung2009} is one of the early approaches to visualize mined result using using Sunburst diagram. 
+Wang \etal\cite{Wang2016} and Vrotsou \etal\cite{Vrotsou2009} mined dominating user behaviors from clickstream data and presented results using intuitive visualization.
+Wei \etal\cite{Wei2012} explored clusters in web clickstream data and display an overview using a Self-Organizing Map.
+Similarly, WebCANVAS~\cite{Cadez2003}, LogView~\cite{Makanju2008} were designed to show the hierarchical structure generated by sequence clustering methods.
+Recently, Liu \etal\cite{Liu2017a} proposed a three-stages analysis pipeline for event sequence analysis.
+The design of \name\ has been inspired by many of the above visualization. 
+And we focus on comparing two groups of event sequences at both pattern level and sequence level.
+
+
+\subsection{Design space of unit visualizations}
+
+Unit visualizations are a family of visualization techniques. 
+According to Part \etal\textquotesingle s presentation~\cite{Park2017}, unit visualizations are defined as ``visualizations that maintain the identity property of its visual marks, i.e., where each visual mark is a unique entity that is associated with a corresponding unique data item.'' 
+Many related work has been proposed in recent years, such as SandDance~\cite{Drucker2015}, Squares~\cite{Ren2017}, Gatherplots~\cite{Park2016}, and Past Visions~\cite{Glinka2016}, etc.
+In this paper, we explore the design space of unit visualizations in comparing two event sequence dataset. 
+Oelke \etal~\cite{Oelke2011} discussed different approaches for visual boosting in unit visualizations.
+Drucker and Fernandez~\cite{Drucker2015} characterized the design space of unit visualizations and proposed a  unifying framework to support the creation of common types of unit visualizations.
+Similarly, Park \etal~\cite{Park2017} proposed a grammar for unit visualizations named ATOM. The expressive power of ATOM enables it to describe unit visualizations with various complexity. 
+Our work borrows some of the ideas in ATOM~\cite{Park2017}, and moves one step forward in mapping the layout of unit visualizations to tasks in event sequence comparison.
+
 
 % To guide the exploration of design space of  
 
diff --git a/template.tex b/template.tex
index c6321e4..27f87e6 100644
--- a/template.tex
+++ b/template.tex
@@ -131,7 +131,8 @@
 \raggedbottom
 
 %% Paper title.
-\title{\name: Visual Exploration and Comparison of Event Sequences Data}%\jian{still need to think about a good title}
+\title{\name: Comparing Event Sequence Datasets \\ at the Pattern Level}
+
 %% This is how authors are specified in the journal style
 
 %% indicate IEEE Member or Student Member in form indicated below
@@ -198,7 +199,7 @@ This is abstract.
 %% ``\begin{document}'' command. It prepares and prints the title block.
 
 %% the only exception to this rule is the \firstsection command
-\firstsection{Introduction}
+% \firstsection{Introduction}
 
 \maketitle
 

